Beyond Invariance: Test-Time Label-Shift Adaptation for Distributions with "Spurious" Correlations

Changes in the data distribution at test time can have deleterious effects on the performance of predictive models $p(y|x)$. We consider situations where there are additional meta-data labels (such as group labels), denoted by $z$, that can account for such changes in the distribution. In particular, we assume that the prior distribution $p(y, z)$, which models the dependence between the class label $y$ and the "nuisance" factors $z$, may change across domains, either due to a change in the correlation between these terms, or a change in one of their marginals. However, we assume that the generative model for features $p(x|y,z)$ is invariant across domains. We note that this corresponds to an expanded version of the widely used "label shift" assumption, where the labels now also include the nuisance factors $z$. Based on this observation, we propose a test-time label shift correction that adapts to changes in the joint distribution $p(y, z)$ using EM applied to unlabeled samples from the target domain distribution, $p_t(x)$. Importantly, we are able to avoid fitting a generative model $p(x|y, z)$, and merely need to reweight the outputs of a discriminative model $p_s(y, z|x)$ trained on the source distribution. We evaluate our method, which we call "Test-Time Label-Shift Adaptation" (TTLSA), on several standard image and text datasets, as well as the CheXpert chest X-ray dataset, and show that it improves performance over methods that target invariance to changes in the distribution, as well as baseline empirical risk minimization methods. Code for reproducing experiments is available at https://github.com/nalzok/test-time-label-shift .

==> deprecated/old_main.txt <==
%%%%%%%% ICML 2023 EXAMPLE LATEX SUBMISSION FILE %%%%%%%%%%%%%%%%%

\documentclass{article}

\input{packages}

\input{macros}

% Todonotes is useful during development; simply uncomment the next line
%    and comment out the line below the next line to turn off comments
%\usepackage[disable,textsize=tiny]{todonotes}
\usepackage[textsize=tiny]{todonotes}


% The \icmltitle you define below is probably too long as a header.
% Therefore, a short form for the running title is supplied here:
\icmltitlerunning{Beyond Invariance: Test-Time Label-Shift Adaptation for Addressing ``Spurious'' Correlations}

\begin{document}

\twocolumn[
\icmltitle{Beyond Invariance: Test-Time Label-Shift Adaptation\\for Addressing ``Spurious'' Correlations}

% It is OKAY to include author information, even for blind
% submissions: the style file will automatically remove it for you
% unless you've provided the [accepted] option to the icml2023
% package.

% List of affiliations: The first argument should be a (short)
% identifier you will use later to specify author affiliations
% Academic affiliations should list Department, University, City, Region, Country
% Industry affiliations should list Company, City, Region, Country

% You can specify symbols, otherwise they are numbered in order.
% Ideally, you should not use this facility. Affiliations will be numbered
% in order of appearance and this is the preferred way.
\icmlsetsymbol{equal}{*}

\begin{icmlauthorlist}
\icmlauthor{Qingyao Sun}{uchicago}
\icmlauthor{Kevin Murphy}{google-brain}
\icmlauthor{Sayna Ebrahimi}{google-cloud}
\icmlauthor{Alexander D'Amour}{google-brain}
\end{icmlauthorlist}

\icmlaffiliation{uchicago}{Department of Statistics, University of Chicago}
\icmlaffiliation{google-brain}{Google Research, Brain Team}
\icmlaffiliation{google-cloud}{Google Cloud AI Research}

% \icmlcorrespondingauthor{Qingyao Sun}{qys@uchicago.edu}
% \icmlcorrespondingauthor{Kevin Murphy}{kpmurphy@google.com}
% \icmlcorrespondingauthor{Sayna Ebrahimi}{saynae@google.com}
\icmlcorrespondingauthor{Alexander D'Amour}{alexdamour@google.com}

% You may provide any keywords that you
% find helpful for describing your paper; these are used to populate
% the "keywords" metadata in the PDF but will not be shown in the document
\icmlkeywords{Machine Learning, ICML}

\vskip 0.3in
]

% this must go after the closing bracket ] following \twocolumn[ ...

% This command actually creates the footnote in the first column
% listing the affiliations and the copyright notice.
% The command takes one argument, which is text to display at the start of the footnote.
% The \icmlEqualContribution command is standard text for equal contribution.
% Remove it (just {}) if you do not need this facility.

\printAffiliationsAndNotice{}  % leave blank if no need to mention equal contribution
%\printAffiliationsAndNotice{\icmlEqualContribution} % otherwise use the standard text.

\input{sections/abstract}
\input{sections/intro}
\input{sections/related}
\input{sections/methods}
\input{sections/results}
\input{sections/concl}
% \input{sections/ack}

\bibliography{main}
\bibliographystyle{icml2023}

\input{sections/supplement}

\end{document}




==> deprecated/old_supp.txt <==
\documentclass{article}

\input{packages}
\input{macros}


\title{Beyond Invariance: Test-Time Label-Shift Adaptation for Addressing ``Spurious'' Correlations: SUPPLEMENTARY MATERIAL}


% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to LaTeX to determine where to break the
% lines. Using \AND forces a line break at that point. So, if LaTeX puts 3 of 4
% authors names on the first line, and the last on the second line, try using
% \AND instead of \And before the third author name.


\author{%
  Qingyao Sun\thanks{Work done as a master's student at the University of Chicago.} \\
  Cornell University \\
  \texttt{qs234@cornell.edu} \\
  \And
  Kevin Murphy \\
  Google DeepMind \\
  \texttt{kpmurphy@google.com} \\
  \AND
  Sayna Ebrahimi \\
  Google Cloud AI Research \\
  \texttt{saynae@google.com} \\
  \And
  Alexander D'Amour \\
  Google DeepMind \\
  \texttt{alexdamour@google.com} \\
}


\begin{document}


\maketitle


\input{sections/supplement}

\medskip
%\bibliographystyle{unsrtnat}
\bibliographystyle{abbrvnat}
\bibliography{bib}



\end{document}
